The Multiwavelength Picture of GRB 221009A's Afterglow

We present counts-level fits to the keV-GeV data of the early afterglow of the brightest gamma-ray burst detected to date, GRB 221009A. We discuss the complexity of the data reduction due to the unprecedented brightness and the location in the Galactic plane. We find the energy spectrum to be well described as a smoothly broken power law with a break around 10 keV and no indications for additional features towards GeV energies. An interpretation as synchrotron emission from forward-shock accelerated and subsequently cooled electrons yields three possible types of solutions: (1) a slow cooling solution with low magnetic fields (few percent of a Gauss) but poorly constrained minimum injected electron energy (<100 GeV), (2) a fast cooling solution with stronger magnetic fields (few percent to few Gauss) and minimum injected electron energy 10-100 GeV or (3) the transition between both regimes with low magnetic fields and minimum injected electron energy around 100 GeV. Limited statistics at GeV energies prevent conclusions extrapolating towards a cut-off or the onset of a new component at higher energies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
